Line Emission from Stellar Winds in Active Galactic Nuclei

This dissertation presents synthetic spectra and response functions of the red giant stellar line emission model of active galactic nuclei. Our results agree with the fundamental line emission characteristics of active galactic nuclei within the model uncertainties if the following additional assumptions are made: 1) the mean stellar mass loss rates decrease with distance from the black hole, and 2) the mean ionization parameters are lower than those postulated in Kazanas (1989). For models with enhanced mass loss, the zero-intensity-full-widths of the line profiles are proportional to the black hole mass to the power of 1/3. This scaling relation suggests that the black hole masses of NLS1s (narrow-line Seyfert 1s) are relatively low. Models with enhanced mass loss also predict minimum line/continuum delays that are proportional to the zero-intensity-full-widths of the profiles. Because of their high column densities, these models yield triangle-shaped response functions, which are not generally observed. On the other hand, models without enhanced mass loss yield line-continuum delays that are proportional to the square root of the continuum luminosity, which is constant with empirical results. Models with high enough intercloud (interstellar) medium densities and a BLR-occulting accretion disk have line shifts. The broadest line emission and absorption profile components of lines similar to C IV, N V, and O VI are redshifted. Conversely, the narrowest emission and absorption profile components are blueshifted in such models. These results appear to agree with observations (e.g., Done & Krolik 1996).

==> scriptsusedtoproduceindexes/indexphraselist-authors.txt <==
Adams;Adams, F. ampersand Fatuzzo, M. 1996, ApJ, 464, 256\\\\bf
AN94;Alexander, T. ampersand Netzer, H. 1994, MNRAS, 270, 78 (AN94)\\\\bf
Alexander ampersand Netzer 1994;Alexander, T. ampersand Netzer, H. 1994, MNRAS, 270, 78 (AN94)\\\\bf
Alexander ampersand Netzer (1994);Alexander, T. ampersand Netzer, H. 1994, MNRAS, 270, 78 (AN94)\\\\bf
AN97;Alexander, T. ampersand Netzer, H. 1997, MNRAS, 284, 967 (AN97)\\\\bf
Alexander ampersand Netzer 1997;Alexander, T. ampersand Netzer, H. 1997, MNRAS, 284, 967 (AN97)\\\\bf
Alexander ampersand Netzer (1997);Alexander, T. ampersand Netzer, H. 1997, MNRAS, 284, 967 (AN97)\\\\bf
Allen;Allen, A. J. 1984, MNRAS, 210, 147\\\\bf
Alloin;Alloin, D., Clavel, J., Peterson, B. M., Reichert, G. A., ampersand Stirpe, G. M. 1994, in Frontiers of Space and Ground-based Astronomy, ed. W. Wamsteker, M. S. Longair, ampersand Y. Kondo (Dordrecht: Kluwer), 423\\\\bf
Antona;Antona, F. D. ampersand Ergma, E. 1993, AampersandA, 269, 230\\\\bf
Begelman ampersand Sikura;Begelman, M. C. ampersand Sikura, M. 1991, in Testing the AGN paradigm, ed. S. Holt, S. Neff ampersand G. Urry (New York: AIP), 568\\\\bf
Arav, Li, ampersand Begelman;Arav, N., Li, Z., ampersand Begelman, M. C. 1994, ApJ, 432, 62\\\\bf
Arav et al.;Arav, N., Barlow, T. A.,  Laor, A., ampersand Blandford, R. D., 1997, MNRAS, 288, 1015\\\\bf
Arav et al.;Arav, N., Barlow, T. A.,  Laor, A., Sargent, W. L. W. ampersand Blandford, R. D., 1998, MNRAS, 297, 990\\\\bf
Aretxaga;Aretxaga, I., Cid Fernandes, R., ampersand Terlevich, R. J. 1997, MNRAS, 286, 271\\\\bf
Augarde;Augarde, R. ampersand Lequeux, J. 1985, AampersandA, 147, 273\\\\bf
Bahcall ampersand Soniera;Bahcall, J. N. ampersand Soniera, R. M. 1984, ApJS, 55, 67\\\\bf
Bahcall ampersand Wolf;Bahcall, J. N., Wolf, R. A., 1977, ApJ, 216, 883\\\\bf
Baldwin;Baldwin, J. A. 1977, ApJ, 214, 679\\\\bf
Banit;Banit, M. ampersand Shaham, J. 1992, ApJ, 388, 19L\\\\bf
Barlow (1994);Barlow, T. A. 1994, PASP, 106, 548\\\\bf
Barlow 1994;Barlow, T. A. 1994, PASP, 106, 548\\\\bf
Barlow (1995);Barlow, T. A. 1995, BAAS, 186, 4209\\\\bf
Barlow 1995;Barlow, T. A. 1995, BAAS, 186, 4209\\\\bf
Basko;Basko, M. M. ampersand Sunyaev, R. A. 1973, ApampersandSS, 23, 117\\\\bf
Beard;Beard, D. 1981, ApJ, 245, 743\\\\bf
Beltrametti;Beltrametti, M. 1981, ApJ, 250, 18\\\\bf
Binney;Binney, J. ampersand Tremaine, S. 1987, Galactic Dynamics (Princeton: Princeton University Press)\\\\bf
Blandford ampersand McKee;Blandford, R. D. ampersand McKee, C. F. 1982, ApJ, 255, 419\\\\bf
Bodenheimer;Bodenheimer, P., Tohline, J. E., ampersand Black, D. C. 1980, ApJ, 242, 209\\\\bf
Boller;Boller, T., Brandt, W., ampersand Fink, H. 1996, AampersandA, 305, 53\\\\bf
Brandl et al.;Brandl, B., Sams, B. J., Bertoldi, F., Eckart, A., Genzel et al. 1996, ApJ, 466, 254\\\\bf
Brighenti;Brighenti, F., ampersand D'ercole, A. 1995, MNRAS, 273, 443\\\\bf
Brotherton;Brotherton, M. S., Wills, B. J., Steidel, C. C., Sargent, W. L. W. 1994, ApJ, 423, 131\\\\bf
Campbell;Campbell, B., et al. 1992, AJ, 104, 1721\\\\bf
Cassidy;Cassidy, I., ampersand Raine, D. J., 1993, MNRAS, 260, 395\\\\bf
Collin-Souffrin;Collin-Souffrin, S. 1987, AampersandA, 179, 60\\\\bf
Cooke;Cooke, B. A., Fabian, A. C. ampersand Pringle, J. E. 1978, Nature, 273, 645\\\\bf
Crenshaw;Crenshaw et al. 1996, ApJ, 470, 322\\\\bf
de Jong;de Jong, R. S. 1996, AampersandA, 313, 377\\\\bf
Doane;Doane, J. S. ampersand Mathews, W. G. 1993, ApJ, 419, 573\\\\bf
Done ampersand Krolik;Done, C. ampersand Krolik, J. H. 1996, ApJ, 463, 144\\\\bf
Doyon;Doyon, R., Joseph, R. D., ampersand Wright, G. S. 1994, ApJ, 421, 101\\\\bf
Dumont;Dumont, A., Collin-Souffrin, S., ampersand Nazarova, L. 1998, AampersandA, 331, 11\\\\bf
Dwek;Dwek, E. 1998, ApJ, 501, 643\\\\bf
Eckart et al.;Eckart, A., Genzel, R., Hofmann, R., Sams, B. J., Tacconi-Garman, L. E., 1993, ApJ, 407, L77\\\\bf
Edelson et al. 1993;Edelson, R.,  et al. 1993, BAAS, 183, 3006\\\\bf
Edelson et al. (1993);Edelson, R.,  et al. 1993, BAAS, 183, 3006\\\\bf
Edelson et al. \$1996;Edelson, R.,  et al. 1996, ApJ, 470, 364\\\\bf
Edelson et al. 1996;Edelson, R.,  et al. 1996, ApJ, 470, 364\\\\bf
Edelson et al. (1996);Edelson, R.,  et al. 1996, ApJ, 470, 364\\\\bf
Edmunds;Edmunds, M. G. ampersand Phillipps, S. 1989, MNRAS, 241, 9\\\\bf
Edwards;Edwards, A. C. 1980, MNRAS 190, 757\\\\bf
Eilek;Eilek, J. A. ampersand Caroff, L. J. 1979, ApJ, 233, 463\\\\bf
Emmering;Emmering, R. T., Blandford, R. D., ampersand Shlosman, I. 1992, ApJ, 385, 460\\\\bf
Eracleous;Eracleous, M. ampersand Halpern, J. 1993, ApJ, 409, 584\\\\bf
Eracleous;Eracleous, M. ampersand Halpern, J. 1994, ApJS, 90, 1\\\\bf
Evans;Evans, C. R. ampersand Kochanek, C. S. 1989, ApJ, 346, L13\\\\bf
Fall;Fall, S. M. ampersand Efstathiou, G. 1980, MNRAS, 193, 189\\\\bf
Fath;Fath, E. 1909 Lick Observatory Bulletin 5, 71\\\\bf
Ferland et al. 1992;Ferland, G. J., Peterson, B. M., Horne, K., Welsh, W. F., ampersand Nahar, S. N. 1992, ApJ, 387, 95\\\\bf
Ferland et al. (1992);Ferland, G. J., Peterson, B. M., Horne, K., Welsh, W. F., ampersand Nahar, S. N. 1992, ApJ, 387, 95\\\\bf
Frank;Frank, A., Noriega-Crespo, A. Balick, B. 1992, AJ, 104, 841\\\\bf
Friel;Friel, E. D. ampersand Janes, K. A. 1993, AampersandA, 267, 75\\\\bf
Garmany;Garmany, C. D., Conti, P. S., ampersand Chiosi, C. 1982, ApJ, 263, 777\\\\bf
Gaskell;Gaskell, C. M. 1997, BAAS, 191, 2506\\\\bf
Goad;Goad, M. R., O'Brien, P. T., ampersand Gondhalekar, P. M. 1993, MNRAS, 263, 149\\\\bf
Gonz\\\\'alez;Gonz\\\\'alez, R. A. ampersand Graham, J. R. 1996, ApJ, 460, 651\\\\bf
Hamann ampersand Ferland;Hamann, F. ampersand Ferland, G. 1992, ApJ, 391, L53\\\\bf
Hamann, Korista, ampersand Morris 1993;Hamann, F., Korista, K. T., ampersand Morris, S. L. 1993, ApJ, 415, 541\\\\bf
Hamann et al.;Hamann, F., Korista, K. T., ampersand Morris, S. L. 1993, ApJ, 415, 541\\\\bf
Hameury;Hameury, J., King, A., Lasota, J., ampersand Raison, F. 1993, AampersandA, 277, 81\\\\bf
Harpaz;Harpaz, A., ampersand Rappaport, S. 1991, ApJ, 383, 739\\\\bf
Harpaz;Harpaz, A., ampersand Rappaport, S. 1995, AampersandA, 294L, 49\\\\bf
Hartwick;Hartwick, F. D. A. 1970, ApJ, 161, 845\\\\bf
Hills;Hills, J. G. 1975, Nature, 254, 295\\\\bf
Ho ;Ho, L. C. 1996, PASP, 108, 637\\\\bf
Horne;Horne, K., Welsh, W. F., ampersand Peterson, B. M. 1991, Ap.J., 367, L5-L8\\\\bf
Hubeny (1994);Hubeny, I. 1994, in Theory of Accretion Disks--2, ed. W. J. Duschl, J. Frank, ampersand F. Meyer (Dordrecht: Kluwer Academic)\\\\bf
Hubeny 1994;Hubeny, I. 1994, in Theory of Accretion Disks--2, ed. W. J. Duschl, J. Frank, ampersand F. Meyer (Dordrecht: Kluwer Academic)\\\\bf
Hubeny ampersand Hubeny;Hubeny, I. ampersand Hubeny, V. 1997, ApJ, 484, L37\\\\bf
Humphreys 1978;Humphreys, R. M. 1978, ApJS, 38, 309\\\\bf
Humphreys ampersand McElroy;Humphreys, R. M. ampersand McElroy, D. B. 1984, ApJ, 284, 565\\\\bf
Hunter;Hunter, D. A., et al. 1996, ApJ, 459, L27\\\\bf
Hutchings;Hutchings, J. B., Cowley, A. P., Crampton, D., van Paradijs, J., ampersand White, N. E. 1979, Ap. J., 229, 1079\\\\bf
Iwamoto;Iwamoto, K., Mazzali, P. A., Nomoto, K., Umeda, H. et al. 1998, Nature, 395, 672\\\\bf
Kallman 1995;Kallman, T. R. 1995, ApJ, 455, 603\\\\bf
Kallman (1995);Kallman, T. R. 1995, ApJ, 455, 603\\\\bf
Kallman ampersand Krolik;Kallman, T. R. ampersand Krolik, J. H. 1986, ApJ, 308, 805\\\\bf
Kallman et al.;Kallman, T. R., Wilkes, B. J., Krolik, J. H., ampersand Green, R. 1993, ApJ, 403, 45\\\\bf
Kaspi;Kaspi, S., et al. 1996, ApJ, 471, L75\\\\bf
Kazanas 1989;Kazanas, D. 1989, ApJ, 347, 74\\\\bf
Kazanas (1989);Kazanas, D. 1989, ApJ, 347, 74\\\\bf
Kent;Kent, S. M. 1986, AJ, 91, 1301\\\\bf
Kinney;Kinney, A. L., Rivolo, A. R., ampersand Koratkar, A. P. 1990, ApJ, 357, 338\\\\bf
Koratkar et al.;Koratkar et al. 1996, ApJ, 470, 378\\\\bf
Korista;Korista, K. T., et al. 1995, ApJS, 97, 285\\\\bf
Krinsky;Krinsky, I. ampersand Puetter, R. 1992, ApJ, 394, 472\\\\bf
Krolik (1988);Krolik, J. H. 1988, ApJ, 325, 148\\\\bf
Krolik 1988;Krolik, J. H. 1988, ApJ, 325, 148\\\\bf
Krolik ampersand Done;Krolik, J. H. ampersand Done, C. 1995, ApJ, 440, 166\\\\bf
Krolik et al. 1991;Krolik, J. H., Horne, K., Kallman, T. R., Malkan, M. A., ampersand Edelson, R. A. 1991, ApJ, 371, 541\\\\bf
Krolik et al. (1991);Krolik, J. H., Horne, K., Kallman, T. R., Malkan, M. A., ampersand Edelson, R. A. 1991, ApJ, 371, 541\\\\bf
Krolik et al. (1981);Krolik, J. H., McKee, C. F., ampersand Tarter, C. B. 1981, ApJ, 249, 422 (KMT)\\\\bf
Krolik et al. 1981;Krolik, J. H., McKee, C. F., ampersand Tarter, C. B. 1981, ApJ, 249, 422 (KMT)\\\\bf
Krolik, McKee;Krolik, J. H., McKee, C. F., ampersand Tarter, C. B. 1981, ApJ, 249, 422 (KMT)\\\\bf
1989a;Kuijken, K. ampersand Gilmore, G. 1989a, MNRAS, 239, 571\\\\bf
1989b;Kuijken, K. ampersand Gilmore, G. 1989b, MNRAS, 239, 605\\\\bf
Kuijken;Kuijken, K. ampersand Gilmore, G. 1991, ApJ, 367, L9\\\\bf
Kulander;Kulander, J. ampersand Jefferies, J. 1966, ApJ, 146, 194\\\\bf
Kulkarni;Kulkarni, S. R. ampersand Narayan, R. 1988, ApJ, 335, 755\\\\bf
Kwan ampersand Krolik 1979, 1981;Kwan, J. Y. ampersand Krolik, J. H. 1981, ApJ, 250, 478\\\\bf
Kwan ampersand Krolik;Kwan, J. Y. ampersand Krolik, J. H. 1979, ApJ, 233, L91\\\\bf
Kwan ampersand Krolik;Kwan, J. Y. ampersand Krolik, J. H. 1979, ApJ, 233, L91\\\\bf
Kwan, Cheng;Kwan, J., Cheng, F. Z., ampersand Zongwei, L. 1992, ApJ, 393, 87\\\\bf
Kwan et al.;Kwan, J., Cheng, F. Z., ampersand Zongwei, L. 1992, ApJ, 393, 87\\\\bf
Lacy;Lacy, J. H., Townes, C. H., ampersand Hollenbach, D. J. 1982, ApJ, 262, 120\\\\bf
Laor;Laor, A., Bahcall, J. N., Jannuzi, B. T., Schneider, D. P., ampersand Green, R. F., et al. 1994, ApJ, 420, 110\\\\bf
Langer;Langer, N. ampersand Maeder, A. 1995, AampersandA, 295, 685\\\\bf
Larson;Larson, R. B. 1982, MNRAS, 200, 159\\\\bf
Lauer;Lauer, T. R., Ajhar, E. A., Byun, Y., Dressler, A., Faber, S. M. et al. 1995, AJ, 110, 2622\\\\bf
London ampersand Flannery;London, R. A. ampersand Flannery, B. P. 1982, ApJ, 258, 260\\\\bf
London, McCray;London, R. A., McCray, R., ampersand Auer, L. H. 1981, ApJ, 243, 970\\\\bf
London et al.;London, R. A., McCray, R., ampersand Auer, L. H. 1981, ApJ, 243, 970\\\\bf
MacDonald;MacDonald, J., Stanev, T., ampersand Biermann, P. L. 1991, 378, 30\\\\bf
Malkan, Gorjian;Malkan, M. A., Gorjian, V., ampersand Tam, R., 1998, ApJS, 117, 25\\\\bf
Malumuth;Malumuth, E. M. ampersand Heap, S. R. 1994, AJ, 107, 1054\\\\bf
Maoz (1992);Maoz, D. 1992, in Physics of Active Galactic Nuclei, ed. W. J. Dushl ampersand S. J. Wagner (Berlin: Springer-Verlag), 214\\\\bf
Maoz 1992;Maoz, D. 1992, in Physics of Active Galactic Nuclei, ed. W. J. Dushl ampersand S. J. Wagner (Berlin: Springer-Verlag), 214\\\\bf
Maoz et al.;Maoz, D., Netzer, H., Mazeh, T., Beck, S., ampersand Almozino, E., et al. 1991, ApJ, 367, 493\\\\bf
Marshall;Marshall, F. E., Netzer, H., Arnaud, K. A., Boldt, E. A., Holt, S. S. et al. 1993, ApJ, 405, 168\\\\bf
Massey;Massey, P., Johnson, K. E., ampersand Degioia-Eastwood, K. 1995, ApJ, 454, 151\\\\bf
Mathews ampersand Blumenthal;Mathews, W. G. ampersand Blumenthal, G. R. 1977, ApJ, 214, 10\\\\bf
Mathews ampersand Ferland;Mathews, W. G. ampersand Ferland, G. J. 1987, ApJ, 323, 456\\\\bf
Mazzali;Mazzali, P. ampersand Chugai, N. 1995, AampersandA, 303, 118\\\\bf
McClure;McClure, R. D. ampersand ven den Bergh, S. 1968, AJ, 73, 313\\\\bf
McCray;McCray, R. A. 1979, in Active Galactic Nuclei (Cambridge: Cambridge University Press), ed. C. R. Hazard ampersand S. Mitton\\\\bf
Mestel;Mestel, L. 1963, MNRAS, 126, 553\\\\bf
Mestel;Mestel, L. 1965, QJRAS, 6, 161\\\\bf
Mihalas;Mihalas, D. ampersand Binney, J. 1978, Galactic Astronomy (New York: Freeman)\\\\bf
Miller;Miller, G. E. ampersand Scalo, J. M. 1979, ApJS, 41, 513\\\\bf
Morton;Morton, D. C. 1991, ApJS, 77, 119\\\\bf
Mulchaey;Mulchaey, J. S., Davis, D. S., Mushotzky, R. F., ampersand Burstein, D. 1996, ApJ, 456, 80\\\\bf
Murphy;Murphy, B. W., Cohn, H. N., ampersand Durisen, R. H. 1991, ApJ, 370, 60\\\\bf
Murray;Murray, N., Chiang, J., Grossman, S. A., ampersand Voit, G. M. 1995, ApJ, 451, 498\\\\bf
Netzer 1990;Netzer, H. 1990, in Active Galactic Nuclei (Berlin: Springer-Verlag), ed. T. Courvoisier ampersand M. Mayor, 57\\\\bf
Netzer (1990);Netzer, H. 1990, in Active Galactic Nuclei (Berlin: Springer-Verlag), ed. T. Courvoisier ampersand M. Mayor, 57\\\\bf
Norman ampersand Scoville;Norman, C. ampersand Scoville, N. 1988, ApJ, 332, 124\\\\bf
Osterbrock;Osterbrock, D. E. 1993, ApJ, 404, 551\\\\bf
Padoan;Padoan, P., Nordlund, A., ampersand Jones, B. J. T. 1997, MNRAS, 288, 145\\\\bf
Panagia;Panagia, N. ampersand Tosi, M. 1981, AampersandA, 96, 306\\\\bf
Peebles;Peebles, P. J. 1993, Principles of Physical Cosmology (Princeton: Princeton University Press)\\\\bf
Peimbert;Peimbert, M. 1992, in The Astronomy and Astrophysics Encyclopedia, ed. S. P. Maran (New York: Van Nostrand Reinhold), 356\\\\bf
Penston ;Penston, M. V. 1985, MNRAS, 212, 939\\\\bf
Penston ;Penston, M. V., 1988, MNRAS, 233, 601\\\\bf
Peterson 1994;Peterson, B. 1994, in Reverberation Mapping of the Broad-Line Region in Active Galactic Nuclei, ed. P. M. Gondhalekar, K. Horne, and B. M. Peterson, 1\\\\bf
Peterson (1994);Peterson, B. 1994, in Reverberation Mapping of the Broad-Line Region in Active Galactic Nuclei, ed. P. M. Gondhalekar, K. Horne, and B. M. Peterson, 1\\\\bf
Phillipps;Phillipps, S., Edmunds, M. G., ampersand Davies, J. I. 1990, MNRAS, 244, 168\\\\bf
Pijpers;Pijpers, F. P. ampersand Wanders, I. 1994, MNRAS, 271, 183\\\\bf
Podsiadlowski;Podsiadlowski, P. 1991, Nature, 350, 136\\\\bf
Pogge;Pogge, R. W., Peterson, B. M. 1992, AJ, 103, 1084\\\\bf
Pringle;Pringle, J. E. 1981, ARAampersandA, 19, 137\\\\bf
Raine;Raine, D. J. ampersand Smith, A. 1981, MNRAS, 197, 339\\\\bf
Rees 1982, 1988;Rees, M. J. 1988, Nature, 333, 523\\\\bf
Rees (1982);Rees, M. J. 1982, in The Galactic Center, ed. G. Riegler ampersand R. D. Blandford (New York: AIP), 166\\\\bf
Rees 1982;Rees, M. J. 1982, in The Galactic Center, ed. G. Riegler ampersand R. D. Blandford (New York: AIP), 166\\\\bf
Rees (1987);Rees, M. J. 1987, MNRAS, 228, 47\\\\bf
Rees 1987;Rees, M. J. 1987, MNRAS, 228, 47\\\\bf
Rees (1988);Rees, M. J. 1988, Nature, 333, 523\\\\bf
Rees (1990);Rees, M. J. 1990, Science, 247, 817\\\\bf
Rees 1990;Rees, M. J. 1990, Science, 247, 817\\\\bf
Rees et al.;Rees, M. J., Netzer, H., ampersand Ferland, G. J. 1989, ApJ, 347, 640\\\\bf
Rees, Netzer;Rees, M. J., Netzer, H., ampersand Ferland, G. J. 1989, ApJ, 347, 640\\\\bf
Rieke;Rieke, G. H., Lebofsky, M. J., Thompson, R. I., Low, F. J., ampersand Tokunaga, A. T. 1980, ApJ, 238, 24\\\\bf
Rix;Rix, H. ampersand Zaritsky, D. 1995, ApJ, 447, 82\\\\bf
Roos;Roos, N. 1992, ApJ, 385, 108\\\\bf
Salpeter;Salpeter, E. E. 1955, ApJ, 121, 161\\\\bf
Sanders;Sanders, R. H., ampersand van Oosterom, W. 1984, AampersandA, 131, 267\\\\bf
Scalo;Scalo, J. M. 1986, FCPh, 11, 1\\\\bf
Schaaf;Schaaf, R. ampersand Schmutzler, T. 1992, in Physics of Active Galactic Nuclei, ed. W. J. Dushl ampersand S. J. Wagner (Berlin: Springer-Verlag), 230\\\\bf
Schaerer ampersand de Koter;Schaerer, D. ampersand de Koter, A. 1997, AampersandA, 322, 598-614\\\\bf
Schaerer et al.;Schaerer, D., Meynet, G., Maeder, A., ampersand Schaller, G. 1993, AampersandAS, 102, 339\\\\bf
Schaller et al.;Schaller, G., Schaerer D., Mynet G., ampersand Maeder A. 1992, AampersandAS, 96, 269\\\\bf
Scoville ampersand Norman (1988);Scoville, N. ampersand Norman, C. 1988, ApJ, 332, 163, 1988\\\\bf
Scoville ampersand Norman 1988;Scoville, N. ampersand Norman, C. 1988, ApJ, 332, 163, 1988\\\\bf
Scoville ampersand Norman (1995);Scoville, N. ampersand Norman, C. 1995, ApJ, 451, 510\\\\bf
Scoville ampersand Norman 1995;Scoville, N. ampersand Norman, C. 1995, ApJ, 451, 510\\\\bf
Sellwood;Sellwood, J. A. 1985, MNRAS, 217, 127\\\\bf
Shakura;Shakura, N. I. ampersand Sunyaev, R. A. 1973, AampersandA, 24, 337\\\\bf
Sparke;Sparke, L. S. 1993, ApJ, 404, 570\\\\bf
Tavani;Tavani, M. ampersand London, R. 1993, ApJ, 410, 281\\\\bf
Taylor (1994);Taylor, J. A. 1994, in Reverberation Mapping of the Broad-Line Region in Active Galactic Nuclei (San Francisco: ASP), ed. P. M. Gondhalekar, K. Horne, ampersand B. M. Peterson, 341\\\\bf
Taylor 1994;Taylor, J. A. 1994, in Reverberation Mapping of the Broad-Line Region in Active Galactic Nuclei (San Francisco: ASP), ed. P. M. Gondhalekar, K. Horne, ampersand B. M. Peterson, 341\\\\bf
Taylor (1996);Taylor, J. A. 1996, ApJ,  470, 269\\\\bf
Taylor 1996;Taylor, J. A. 1996, ApJ,  470, 269\\\\bf
Taylor (1998);Taylor, J. A. 1998, ApJ,  497, L81\\\\bf
Taylor 1998;Taylor, J. A. 1998, ApJ,  497, L81\\\\bf
Taylor ampersand Kazanas (1992);Taylor, J. A. ampersand Kazanas, D. 1992, in Testing the AGN paradigm, ed. S. S. Holt, S. G. Neff, ampersand C. M. Urry, 560\\\\bf
Taylor ampersand Kazanas 1992;Taylor, J. A. ampersand Kazanas, D. 1992, in Testing the AGN paradigm, ed. S. S. Holt, S. G. Neff, ampersand C. M. Urry, 560\\\\bf
Taylor ampersand Kazanas (1994);Taylor, J. A. ampersand Kazanas, D. 1994, in International Astrophysics Conference on ``Mass Transfer Induced Activity in Galaxies," ed. I. Shlosman (Cambridge: Cambridge University Press), 64\\\\bf
Taylor ampersand Kazanas 1994;Taylor, J. A. ampersand Kazanas, D. 1994, in International Astrophysics Conference on ``Mass Transfer Induced Activity in Galaxies," ed. I. Shlosman (Cambridge: Cambridge University Press), 64\\\\bf
Toomre;Toomre, A. 1974, in Highlights of Astronomy, ed. G. Contopoulos (Dordrecht: Reidel), 457\\\\bf
Tout;Tout, C. A., Eggelton, P. P., Fabian, A. C., ampersand Pringle, J. E. 1989, MNRAS, 238, 427\\\\bf
Tremaine;Tremaine, S., Richstone, D. O., Byun, Y., Dressler, A. ampersand Faber, et al. 1994, AJ, 107, 634\\\\bf
Tsujimoto;Tsujimoto, T., Nomoto, K., Yoshii, Y., Hashimoto, M., Yanagida, S. et al. 1995, MNRAS, 277, 945\\\\bf
Turnshek;Turnshek et al. 1994, ApJ, 428, 93\\\\bf
Tytler;Tytler, D. ampersand Fan, X. M. 1992, ApJS, 79, 1\\\\bf
Ulrich;Ulrich, M. ampersand Horne, K. 1996, MNRAS, 283, 748\\\\bf
van Albada;van Albada, T. S., Bahcall, J. N., Begeman, K., ampersand Sanscisi, R. 1985, ApJ, 295, 305\\\\bf
Voit ampersand Shull;Voit, G. M. ampersand Shull, J. M. 1988, ApJ, 331, 197\\\\bf
Voit, Shull;Voit, G. M., Shull, J. M., ampersand Begelman, M. C. 1987, ApJ, 316, 573\\\\bf
Wanders;Wanders, I., Goad, M. R., Korista, K. T., Peterson, B. M., Horne, K. et al. 1995, ApJ, 453, L87\\\\bf
Weisheit;Weisheit, J. C., Shields, G. A., ampersand Tarter, C. B. 1981, ApJ, 245, 406\\\\bf
Weymann 1995;Weymann, R. 1995, in QSO Absorption Lines, ed., G. Meylan (Berlin: Springer-Verlag), 213\\\\bf
Weymann (1995);Weymann, R. 1995, in QSO Absorption Lines, ed., G. Meylan (Berlin: Springer-Verlag), 213\\\\bf
Weymann 1996;Weymann, R. 1996, preprint\\\\bf
Weymann (1996);Weymann, R. 1996, preprint\\\\bf
Wielen;Wielen, R. 1977, AampersandA, 60, 263\\\\bf
Wolfe;Wolfe, A. M. 1974, ApJ, 188, 243\\\\bf
Worthey;Worthey, G. 1994, ApJS, 95, 107\\\\bf
Zheng;Zheng, W., Kriss, G. A., Telfer, R. C., Grimes, J. P. ampersand Davidsen, A. F. 1997, ApJ, 475, 469\\\\bf
Zombeck;Zombeck, M. 1990, Handbook of Astronomy and Astrophysics, Second Edition, (Cabridge, UK: Cambridge University Press)\\\\bf


==> scriptsusedtoproduceindexes/indexphraselist-phrases.txt <==
 shifts ;shifts
 shift ;shifts
temperature ;
BLR ;broad line region (BLR)
BLR\. ;broad line region (BLR)
column;column density
30 Doradus
photometry
accretion disk;accretion disks
hotspots;accretion disk hotspots
absorption
asymmetry
anisotropy factor
abundances ;abundances
abundance ;abundances
absorption reverberation mapping
blueshifted
Balmer;Balmer hydrogen lines
big blue bump
BALQSO;absorption
Baldwin;Baldwin effect
beaming
bloated star;bloated stars
Boltzmann constant
binaries;binary stars
corona
geometrical covering factor
covering factor ;
cloud births
chromospheric;chromosphere
Compton;Compton heating
stellar collision;stellar collisions 
colliding winds;colliding stellar winds
cometary star model
cross-correlation function
contrail;contrail BALQSO model
drag
dark matter
distribution function
deconvolution
outflow
inflow
electron scattering
equilibrium temperature;thermal equilibrium
evaporation;cloud evaporation
echo mapping
filling factor;BLR cloud filling factor
fusion
Fourier transform
fast cloud;fast cloud regime
slow cloud;slow cloud regime
Fokker-Planck
F-test
fast spatial;fast spatial regime
slow spatial;slow spatial regime
gain ;
G-dwarf;G-dwarf stars
Gaussians
HST;Hubble Space Telescope
disruption
heating function
high-ionization;high-ionization clouds
halos;dark matter halos
heated stars;stellar heating
HIM;hot intercloud medium (HIM)
hysteresis
pressure ratio
impact parameter
inactive galactic nuclei
IMF ;initial mass function (IMF)
IMFs ;initial mass function (IMF)
intermediate-mass stars
inter-cloud momentum flux
iso-delay surface
linearized response function;response functions, linearized
modified response functions;response function, input-modified
response functions ;response functions
response function ;response functions
ion-dependent cloud motions
jets ;jets
jet ;jets
Jean's;Jean's theorem
Keplerian motion
Kelvin-Helmholtz time scale
King profile;King surface brightness profile
low-ionization;low-ionization clouds
line emitting region
line broadening
low filling factor
LTE;local thermal equilibrium (LTE)
line trapping
line intensity
local delays
line transfer function
line profile;line profiles
logarithmic derivative
bolometric luminosity
Eddington;Eddington luminosity
luminosity ;
line efficiencies
line ratios
late-type stars
LINERs
metalicity gradient;metalicity gradients
abundance gradient;abundance gradients
magnetic field;magnetic fields
Mach number
main sequence;main sequence stars
mass loss
Maxwellian distribution
NLR;narrow line region (NLR)
neutrino;neutrinos
optical depth
O-stars ;O-stars
O-star ;O-stars
oscillator strength
optically thick
optically-thick;optically thick
Planck;Planck spectrum
pressure equilibrium;pressure equilibrium
pressure-equilibrium;pressure equilibrium
Stark broadening
pressure broadening;Stark broadening
pulsars
stellar collision;stellar collisions
photoelectric;photoelectric effect
profile de-blending
photoionization code;photoionization codes
P Cygni;P Cygni stars
recombination
resonance scattering
reverberation mapping
radio-loud;radio-loud AGNs
radio-quiet;radio-quiet AGNs
radial motions
red wing;red profile wings
blue wing;blue profile wings
wing ;profile wings
wings ;profile wings
ram pressure
Rayleigh-Taylor instabilities
red dwarf
red giant
red supergiant
stellar wind shape
stellar surface
stellar wind
stellar mass loss
shock ;shocks
shocked;shocks
mgren region;inverse Str\\\\"omgren regions
NLS1;narrow-line Seyfert 1s
narrow-line Seyfert 1s
Seyfert 1;Seyfert 1s
Seyfert 2;Seyfert 2s
supernova;supernovae
Schwarzschild;Schwarzschild radius
sampling rate
surface brightness
spiral galaxies
Steffan-Boltzmann constant
symmetry
symmetric;symmetry
speed of light
separability
spatial distribution
bloated;bloated stars
bloating;bloated stars
spherical wind
spatial intensity
spatial frequency
tidal radius
tidal disruption
tidally-disrupted;tidal disruption
thermal instability
turbulent broadening
terminal wind;terminal wind speed
Bremsstrahlung
Toomre instability parameter
Tully-Fisher
Type Ia;Type Ia supernovae
Type II;Type II supernovae
Type Ic;Type Ic supernovae
viscosity
virial theorem
white dwarf
X-ray;X-rays

